Categorifying the magnitude of a graph

The magnitude of a graph can be thought of as an integer power series associated to a graph; Leinster introduced it using his idea of magnitude of a metric space. Here we introduce a bigraded homology theory for graphs which has the magnitude as its graded Euler characteristic. This is a categorification of the magnitude in the same spirit as Khovanov homology is a categorification of the Jones polynomial. We show how properties of magnitude proved by Leinster categorify to properties such as a Kunneth Theorem and a Mayer-Vietoris Theorem. We prove that joins of graphs have their homology supported on the diagonal. Finally, we give various computer calculated examples.

==> PosDefMag.dat <==
0.01	1.03190137
0.01038934314	1.033151339
0.01079384509	1.034450604
0.01121409604	1.035801134
0.01165070918	1.037204979
0.01210432155	1.038664274
0.012575595	1.04018124
0.01306521717	1.041758191
0.01357390244	1.043397535
0.01410239302	1.045101782
0.01465146003	1.046873544
0.01522190456	1.048715541
0.01581455898	1.050630609
0.01643028799	1.052621699
0.01706998997	1.054691889
0.01773459832	1.056844384
0.01842508275	1.059082524
0.01914245071	1.06140979
0.0198877489	1.063829809
0.02066206475	1.066346365
0.02146652807	1.0689634
0.02230231262	1.071685025
0.02317063785	1.074515528
0.02407277074	1.077459379
0.02501002756	1.080521243
0.02598377584	1.083705985
0.02699543633	1.08701868
0.02804648511	1.090464627
0.02913845577	1.094049354
0.03027294157	1.097778632
0.03145159776	1.101658485
0.03267614415	1.105695205
0.03394836742	1.109895363
0.03527012382	1.114265821
0.03664334191	1.118813748
0.03807002526	1.123546636
0.03955225559	1.128472316
0.04109219554	1.133598972
0.04269209196	1.138935159
0.04435427928	1.144489828
0.04608118273	1.150272337
0.04787532198	1.156292475
0.04973931482	1.16256049
0.05167588088	1.169087103
0.05368784587	1.175883539
0.05577814533	1.182961549
0.05794982912	1.190333443
0.06020606598	1.198012114
0.06255014787	1.206011073
0.06498549499	1.214344474
0.06751566068	1.22302716
0.07014433656	1.23207469
0.0728753582	1.241503387
0.07571271031	1.251330362
0.07866053269	1.261573583
0.08172312659	1.272251895
0.08490496048	1.283385087
0.0882106769	1.294993931
0.09164509912	1.307100245
0.09521323812	1.319726945
0.09892030026	1.332898105
0.1027716943	1.346639026
0.1067730397	1.360976296
0.1109301747	1.375937868
0.115249165	1.391553129
0.1197363122	1.40785298
0.1243981635	1.424869916
0.1292415205	1.442638119
0.1342734505	1.461193542
0.1395012952	1.480574004
0.1449326824	1.500819294
0.150575537	1.52197126
0.1564380922	1.544073935
0.1625289021	1.567173626
0.1688568534	1.591319041
0.1754311791	1.616561402
0.1822614717	1.642954553
0.1893576972	1.670555097
0.1967302091	1.699422496
0.2043897649	1.729619214
0.2123475402	1.76121081
0.2206151461	1.79426607
0.2292046455	1.828857107
0.238128571	1.865059469
0.2473999436	1.902952226
0.2570322908	1.942618048
0.2670396665	1.984143263
0.2774366728	2.027617905
0.2882384794	2.073135725
0.299460847	2.120794162
0.3111201497	2.170694302
0.3232333991	2.222940774
0.3358182698	2.277641602
0.3488931239	2.334907989
0.3624770381	2.394854044
0.376589833	2.457596427
0.3912520999	2.52325391
0.4064852321	2.591946834
0.4223114559	2.663796469
0.4387538624	2.738924251
0.4558364432	2.817450912
0.4735841225	2.899495452
0.4920227951	2.985174005
0.5111793653	3.074598556
0.5310817833	3.167875508
0.5517590884	3.265104146
0.5732414502	3.366374968
0.5955602124	3.471767899
0.6187479409	3.581350454
0.6428384677	3.695175825
0.6678669419	3.813280943
0.6938698834	3.93568462
0.7208852315	4.062385678
0.7489524037	4.19336128
0.7781123519	4.328565389
0.808407622	4.467927474
0.8398824184	4.6113515
0.8725826645	4.75871519
0.9065560713	4.909869675
0.9418522103	5.064639493
0.9785225803	5.222822907
1.016620686	5.384192602
1.056202115	5.548496644
1.097324619	5.715459699
1.140048201	5.884784427
1.184435196	6.056152968
1.230550367	6.229228493
1.278461002	6.403656738
1.328237004	6.579067435
1.379951001	6.755075752
1.433678447	6.931283599
1.489497733	7.107280978
1.547490306	7.282647381
1.60774078	7.45695333
1.670337063	7.629762223
1.735370491	7.800632573
1.802935951	7.969120731
1.873132026	8.134784181
1.946061137	8.297185496
2.021829691	8.455896857
2.100548244	8.610505177
2.182331649	8.760617596
2.267299233	8.905867302
2.355574974	9.045919361
2.44728767	9.180476338
2.542571138	9.309283486
2.641564402	9.432133196
2.744411897	9.548868519
2.851263693	9.659385582
2.96227569	9.763634672
3.077609859	9.861620073
3.197434489	9.953398539
3.321924408	10.03907651
3.451261257	10.11880619
3.585633748	10.19278068
3.725237935	10.26122832
3.87027752	10.32440659
4.020964121	10.3825956
4.177517598	10.43609165
4.340166381	10.48520082
4.509147783	10.53023304
4.68470836	10.5714965
4.867104268	10.6092928
5.05660163	10.64391274
5.253476947	10.67563284
5.45801747	10.70471269
5.670521631	10.73139301
5.891299503	10.75589442
6.120673209	10.77841699
6.358977424	10.79914021
6.606559849	10.81822368
6.86378172	10.83580812
7.131018355	10.85201673
7.408659665	10.86695688
7.697110741	10.88072188
7.99679247	10.89339291
8.308142101	10.90504092
8.631613917	10.91572846
8.967679886	10.92551143
9.316830344	10.93444067
9.679574745	10.9425633
10.05644235	10.94992389
10.44798303	10.95656543
10.85476808	10.96252999
11.27739103	10.96785925
11.71646852	10.97259475
12.17264119	10.97677805
12.64657461	10.98045064
13.13896032	10.98365384
13.65051674	10.9864285
14.18199023	10.98881474
14.7341563	10.99085161
15.30782057	10.99257672
15.90382006	10.99402597
16.52302439	10.99523325
17.166337	10.99623018
17.83469656	10.99704596
18.52907824	10.99770726
19.25049518	10.99823809
20.00000001	10.99865991


==> RandGraphApprox200.dat <==
1.48	33.62935532
1.499491361	30.24987002
1.519239421	27.23683523
1.539247558	24.55615843
1.5595192	22.1763931
1.580057817	20.06858784
1.600866923	18.20613782
1.621950082	16.56464025
1.643310903	15.12175537
1.664953042	13.85707149
1.686880205	12.75197493
1.709096146	11.78952546
1.731604666	10.95433683
1.75440962	10.23246229
1.777514912	9.611286179
1.800924496	9.079420464
1.824642381	8.626606823
1.848672627	8.243624275
1.873019347	7.922202004
1.89768671	7.654937474
1.922678937	7.435219779
1.948000309	7.257157886
1.973655158	7.115513924
1.999647878	7.005641039
2.025982918	6.923425918
2.052664786	6.865235616
2.07969805	6.827868581
2.107087338	6.808509641
2.134837338	6.804688779
2.162952802	6.814243453
2.191438541	6.835284286
2.220299433	6.866163907
2.249540418	6.905448726
2.279166502	6.951893465
2.309182757	7.004418237
2.339594322	7.062087976
2.370406402	7.124094045
2.401624271	7.189737842
2.433253275	7.258416244
2.465298828	7.329608693
2.497766416	7.402865829
2.530661597	7.477799474
2.563990002	7.554073874
2.597757336	7.631398037
2.631969381	7.709519096
2.666631993	7.788216536
2.701751106	7.867297236
2.737332733	7.946591211
2.773382962	8.025947955
2.80990797	8.105233385
2.846914004	8.184327175
2.884407401	8.263120608
2.92239458	8.341514718
2.960882048	8.419418784
2.999876386	8.496749049
3.039384273	8.573427754
3.079412475	8.64938229
3.11996784	8.724544535
3.161057312	8.798850372
3.202687926	8.872239283
3.244866811	8.944654055
3.287601183	9.016040558
3.330898359	9.086347612
3.374765752	9.155526885
3.419210874	9.223532838
3.464241329	9.290322689
3.509864827	9.355856435
3.556089183	9.420096864
3.602922303	9.483009559
3.650372207	9.544562964
3.698447019	9.604728404
3.747154972	9.663480122
3.796504398	9.720795297
3.846503747	9.776654089
3.897161579	9.83103964
3.948486571	9.883938089
4.000487501	9.935338549
4.053173279	9.98523312
4.106552916	10.03361683
4.160635554	10.08048764
4.215430452	10.12584634
4.270946994	10.16969653
4.327194675	10.21204453
4.384183129	10.25289931
4.441922117	10.29227239
4.500421513	10.33017772
4.559691337	10.36663161
4.619741735	10.40165258
4.680582991	10.43526127
4.742225513	10.46748027
4.804679856	10.49833401
4.867956713	10.52784865
4.932066921	10.55605188
4.997021445	10.58297283
5.06283141	10.6086419
5.129508086	10.63309065
5.197062879	10.65635161
5.265507357	10.67845819
5.334853237	10.6994445
5.405112398	10.71934525
5.476296854	10.73819561
5.548418799	10.75603107
5.621490583	10.77288734
5.695524705	10.7888002
5.770533845	10.80380542
5.846530843	10.81793867
5.923528715	10.83123535
6.00154063	10.84373059
6.08057995	10.85545907
6.160660212	10.86645503
6.241795111	10.87675211
6.323998543	10.88638335
6.407284582	10.89538109
6.491667491	10.90377695
6.577161702	10.91160174
6.663781858	10.91888544
6.751542788	10.92565717
6.840459522	10.93194515
6.930547268	10.93777667
7.021821456	10.94317807
7.114297716	10.94817475
7.207991867	10.95279114
7.302919955	10.95705067
7.39909823	10.96097583
7.496543165	10.96458811
7.595271427	10.96790804
7.695299924	10.9709552
7.796645788	10.97374821
7.899326352	10.97630477
8.003359204	10.97864166
8.108762151	10.98077478
8.215553246	10.98271915
8.323750754	10.98448893
8.433373206	10.98609749
8.544439376	10.98755736
8.656968261	10.98888035
8.770979134	10.99007749
8.886491511	10.99115912
9.003525177	10.99213489
9.122100148	10.99301379
9.242236733	10.99380422
9.363955496	10.99451393
9.487277286	10.99515017
9.612223194	10.9957196
9.73881462	10.9962284
9.867073244	10.99668227
9.997021004	10.99708647
10.12868015	10.9974458
10.26207323	10.99776471
10.39722309	10.99804723
10.53415284	10.99829709
10.67288593	10.99851766
10.81344612	10.99871201
10.95585746	10.99888296
11.10014433	10.99903303
11.24633144	10.99916453
11.39444382	10.99927954
11.5445068	10.99937993
11.69654609	10.99946738
11.85058772	10.99954342
12.00665804	10.99960939
12.16478379	10.99966652
12.32499203	10.99971589
12.48731019	10.99975845
12.65176605	10.99979508
12.81838776	10.99982653
12.98720386	10.99985348
13.15824325	10.99987651
13.33153518	10.99989616
13.50710935	10.99991288
13.68499581	10.99992708
13.86522499	10.9999391
14.04782776	10.99994927
14.23283538	10.99995784
14.42027954	10.99996504
14.61019229	10.99997109
14.80260616	10.99997615
14.9975541	10.99998037
15.19506947	10.99998389
15.39518607	10.99998681
15.59793819	10.99998923
15.80336053	10.99999123
16.01148823	10.99999288
16.22235694	10.99999423
16.43600278	10.99999534
16.65246228	10.99999625
16.87177251	10.99999699
17.09397103	10.99999759
17.31909588	10.99999807
17.54718558	10.99999847
17.77827917	10.99999878
18.01241624	10.99999904
18.24963686	10.99999924
18.48998163	10.9999994
18.7334917	10.99999953
18.98020878	10.99999963
19.23017506	10.99999972
19.48343336	10.99999978
19.74002702	10.99999983
20.00000001	10.99999987


==> RandGraphMag1.dat <==
0.01	1.018899796
0.01038934314	1.019598196
0.01079384509	1.0203213
0.01121409604	1.021069922
0.01165070918	1.021844898
0.01210432155	1.022647091
0.012575595	1.023477391
0.01306521717	1.024336713
0.01357390244	1.025225998
0.01410239302	1.026146221
0.01465146003	1.02709838
0.01522190456	1.028083508
0.01581455898	1.029102669
0.01643028799	1.030156957
0.01706998997	1.031247503
0.01773459832	1.032375472
0.01842508275	1.033542066
0.01914245071	1.034748523
0.0198877489	1.035996123
0.02066206475	1.037286185
0.02146652807	1.038620072
0.02230231262	1.039999189
0.02317063785	1.041424989
0.02407277074	1.042898972
0.02501002756	1.044422688
0.02598377584	1.045997738
0.02699543633	1.047625778
0.02804648511	1.049308517
0.02913845577	1.051047726
0.03027294157	1.052845232
0.03145159776	1.054702926
0.03267614415	1.056622765
0.03394836742	1.05860677
0.03527012382	1.06065703
0.03664334191	1.062775708
0.03807002526	1.064965034
0.03955225559	1.067227317
0.04109219554	1.069564938
0.04269209196	1.071980355
0.04435427928	1.074476102
0.04608118273	1.07705479
0.04787532198	1.079719105
0.04973931482	1.082471808
0.05167588088	1.085315731
0.05368784587	1.088253772
0.05577814533	1.091288893
0.05794982912	1.094424108
0.06020606598	1.097662475
0.06255014787	1.101007084
0.06498549499	1.104461038
0.06751566068	1.108027432
0.07014433656	1.111709331
0.0728753582	1.115509727
0.07571271031	1.119431506
0.07866053269	1.12347739
0.08172312659	1.127649875
0.08490496048	1.131951143
0.0882106769	1.136382964
0.09164509912	1.140946559
0.09521323812	1.145642442
0.09892030026	1.150470205
0.1027716943	1.155428251
0.1067730397	1.160513449
0.1109301747	1.165720688
0.115249165	1.171042289
0.1197363122	1.176467237
0.1243981635	1.181980146
0.1292415205	1.187559865
0.1342734505	1.193177566
0.1395012952	1.198794072
0.1449326824	1.204356065
0.150575537	1.209790594
0.1564380922	1.214996908
0.1625289021	1.219833991
0.1688568534	1.224100917
0.1754311791	1.227504681
0.1822614717	1.229605151
0.1893576972	1.229715555
0.1967302091	1.226710196
0.2043897649	1.218619892
0.2123475402	1.201680186
0.2206151461	1.167717301
0.2292046455	1.095094255
0.238128571	0.9018124979
0.2383516252	0.893374917
0.2392596471	0.8557255929
0.2401711283	0.811645183
0.2410860821	0.7594052012
0.2420045213	0.6965975389
0.2429264596	0.6197639027
0.2438519098	0.5237534905
0.2447808856	0.40054298
0.2457134007	0.2369098633
0.2466494681	0.009407117553


==> RandGraphMag2.dat <==
0.2517          13.0
0.2523412368	10.27584576
0.2533025535	5.438016372
0.2542675327	4.023676993
0.2552361878	3.349295132
0.256208533	2.955008392
0.2571845828	2.696619894
0.2601350983	2.275006023
0.2670396665	1.923481837
0.2774366728	1.759684004
0.2882384794	1.698414574
0.299460847	1.672754352
0.3111201497	1.663873542
0.3232333991	1.664381253
0.3358182698	1.670727991
0.3488931239	1.680899294
0.3624770381	1.693492382
0.376589833	1.707169983
0.3912520999	1.719995918
0.4064852321	1.727694353
0.4223114559	1.715472823
0.4387538624	1.557475121
0.439626603	1.527803436
0.4413014001	1.446958509
0.442982578	1.305773307
0.4446701601	1.002422485
0.446	0


==> RandGraphMag3.dat <==
0.447           13
0.4480646361	8.690746733
0.4497715787	3.102252553
0.4514850245	2.547569189
0.4532049974	2.339201618
0.4549315231	2.231063581
0.4558364432	2.193227807
0.4735841225	2.009659541
0.4920227951	2.003579239
0.5111793653	2.023551115
0.5310817833	2.053646753
0.5517590884	2.089645829
0.5732414502	2.130000985
0.5955602124	2.174056853
0.6187479409	2.221529934
0.6428384677	2.272317705
0.6678669419	2.326416971
0.6938698834	2.383884853
0.7208852315	2.444818473
0.7489524037	2.509343633
0.7781123519	2.577608112
0.808407622	2.649777439
0.8398824184	2.726032068
0.8725826645	2.806565301
0.9065560713	2.891581625
0.9418522103	2.981295228
0.9785225803	3.07592851
1.016620686	3.175710516
1.056202115	3.280875153
1.097324619	3.391659138
1.140048201	3.508299598
1.184435196	3.631031215
1.230550367	3.760082907
1.278461002	3.895673935
1.328237004	4.038009356
1.379951001	4.18727483
1.433678447	4.343630664
1.489497733	4.507205102
1.547490306	4.678086863
1.60774078	4.856316895
1.670337063	5.041879483
1.735370491	5.234692805
1.802935951	5.434599067
1.873132026	5.641354581
1.946061137	5.854620044
2.021829691	6.07395151
2.100548244	6.298792591
2.182331649	6.52846843
2.267299233	6.762182264
2.355574974	6.999015186
2.44728767	7.237929813
2.542571138	7.477778558
2.641564402	7.717316882
2.744411897	7.955221817
2.851263693	8.190115695
2.96227569	8.420594519
3.077609859	8.645260307
3.197434489	8.862756043
3.321924408	9.071801596
3.451261257	9.271228895
3.585633748	9.460014301
3.725237935	9.637306328
3.87027752	9.802447119
4.020964121	9.954986332
4.177517598	10.09468687
4.340166381	10.22152222
4.509147783	10.33566592
4.68470836	10.43747407
4.867104268	10.52746231
5.05660163	10.60627884
5.253476947	10.67467521
5.45801747	10.73347649
5.670521631	10.78355236
5.891299503	10.82579031
6.120673209	10.86107177
6.358977424	10.89025201
6.606559849	10.91414377
6.86378172	10.93350501
7.131018355	10.94903034
7.408659665	10.96134595
7.697110741	10.97100762
7.99679247	10.97850121
8.308142101	10.98424526
8.631613917	10.98859509
8.967679886	10.99184805
9.316830344	10.99424935
9.679574745	10.9959983
10.05644235	10.99725451
10.44798303	10.99814387
10.85476808	10.99876414
11.27739103	10.99919008
11.71646852	10.99947789
12.17264119	10.99966913
12.64657461	10.99979402
13.13896032	10.99987411
13.65051674	10.99992452
14.18199023	10.99995564
14.7341563	10.99997446
15.30782057	10.99998561
15.90382006	10.99999207
16.52302439	10.99999573
17.166337	10.99999776
17.83469656	10.99999885
18.52907824	10.99999943
19.25049518	10.99999972
20.00000001	10.99999987

